Enabling Data Confidentiality with Public Blockchains

Blockchain technology is apt to facilitate the automation of multi-party cooperations among various players in a decentralized setting, especially in cases where trust among participants is limited. Transactions are stored in a ledger, a replica of which is retained by every node of the blockchain network. The operations saved thereby are thus publicly accessible. While this aspect enhances transparency, reliability, and persistence, it hinders the utilization of public blockchains for process automation as it violates typical confidentiality requirements in corporate settings. To overcome this issue, we propose our approach named Multi-Authority Approach to Transaction Systems for Interoperating Applications (MARTSIA). Based on Multi-Authority Attribute-Based Encryption (MA-ABE), MARTSIA enables read-access control over shared data at the level of message parts. User-defined policies determine whether an actor can interpret the publicly stored information or not, depending on the actor's attributes declared by a consortium of certifiers. Still, all nodes in the blockchain network can attest to the publication of the (encrypted) data. We provide a formal analysis of the security guarantees of MARTSIA, and illustrate the proof-of-concept implementation over multiple blockchain platforms. To demonstrate its interoperability, we showcase its usage in ensemble with a state-of-the-art blockchain-based engine for multi-party process execution, and three real-world decentralized applications in the context of NFT markets, supply chain, and retail.

==> code/body.txt <==
Purchase order 3
CV8=[...]6w==: Ruk/[...]QQ==
p84W[...]aw==: 1UTk[...]mA==
avNL[...]lw==: VT+D[...]JQ==
AOo=[...]mQ==: ZUE/[...]6w==

Document
u7o=[...]iw==: py8l[...]mA==
TacL[...]IQ==: MKNH[...]uQ==
EhrB[...]lw==: 5bz0[...]bg==
Tiba[...]Wg==: JahD[...]5Q==
xJ+6[...]SQ==: 3aIm[...]kg==
RPn7[...]Zz==: nRNh[...]GA==
T3Wq[...]eK==: PxRk[...]0g==
QXjN[...]LS==: Lfhk[...]Ug==
Jmk8[...]fL==: Gj43[...]yg==
ZOSH[...]9B==: sctC[...]nQ==
BZ8l[...]KY==: 5Gln[...]Pg==
QeUy[...]WT==: k49+[...]kA==
rtdZ[...]hf==: lRLd[...]tm==
8kuG[...]Ts==: 25E0[...]uc==
t8gr[...]QQ==: ZJ1v[...]5A==
yuwd[...]vg==: 7XpN[...]4A==
1K1d[...]zQ==: +QbM[...]Cw==
rjY=[...]KQ==: JPAv[...]LA==
ZdWC[...]xg==: w05J[...]Hg==
6aLB[...]iw==: 0wWu[...]vA==
VD2h[...]6w==: eZu7[...]QQ==
8UmX[...]MQ==: sXaB[...]kQ==

Customs clearance
fdoT[...]kA==: fUSZ[...]Bg==
2AkH[...]Rw==: dGp2[...]zA==
0bTn[...]6A==: TuR9[...]bA==
RZVJ[...]rQ==: Pq8U[...]dQ==
4TXI[...]zw==: OIzx[...]Mw==

==> code/dataheaders.txt <==
Purchase order 3
EncryptedKey:eJytm1[...]eaXV2u
Fields:       [CV8=[...]6w==, p84W[...]aw==,
               avNL[...]lw==, AOo=[...]mQ==]


Document
SliceId:     62618638
EncryptedKey:eJytWU[...]Bmn4k=
Fields:       [u7o=[...]iw==, TacL[...]IQ==, 
               EhrB[...]lw==, Tiba[...]Wg==, 
               xJ+6[...]SQ==, RPn7[...]Zz==, 
               T3Wq[...]eK==, QXjN[...]LS==, 
               Jmk8[...]fL==]

SliceId:     19756540
EncryptedKey:eJytm0[...]wtYFo=
Fields:       [ZOSH[...]9B==, BZ8l[...]KY==,
               QeUy[...]WT==, rtdZ[...]hf==,
               8kuG[...]Ts==]

SliceId:     12191034
EncryptedKey:eJytWU[...]sGlU4=
Fields:       [t8gr[...]QQ==, yuwd[...]vg==,
               1K1d[...]zQ==]

SliceId:     98546521
EncryptedKey:eJytk9[...]oIJS6=
Fields:       [rjY=[...]KQ==, ZdWC[...]xg==,
               6aLB[...]iw==, VD2h[...]6w==,
               8UmX[...]MQ==]


Customs 2 clearance
EncryptedKey:eJytWU[...]gGl2Y=
Fields:       [fdoT[...]kA==, 2AkH[...]Rw==,
               0bTn[...]6A==, RZVJ[...]rQ==,
               4TXI[...]zw==]

==> code/metadata_messages.txt <==
sender:         0x82[...]1332
process_instance_id: 43175279
message_id:          22063028

sender:         0x9E[...]C885
process_instance_id: 43175279
message_id:          15469010

sender:         0x5F[...]FFE1
process_instance_id: 43175279
message_id:          64083548

==> code/original_data.txt <==
Company_name:           Alpha
Address:                38, Alpha street
E-mail:                 cpny.alpha@mail.com
Price:                  $5000



Manufacturer_company:   Beta
Delivery_address:       82, Beta street
E-mail:                 mnfctr.beta@mail.com
Ramp run:               3
Kickplate:              12
Handrail:               7
Baluster:               30
Guardrail:              25
Amount_paid:            $5000

Fundamental_workers_rights:             Ok     
Human_rights:                           Ok
Protection_biodiversity_and_ecosystems: Ok
Protection_water_and_air:               Ok
Combatting_climate_change:              Ok

Manufacturer_company:   Beta
Address:                78, Beta street
Order_reference:        26487

Invoice_ID:             101711
Billing_address:        34, Gamma street
Gross_total:            $5000
Company_VAT:            U12345678
Issue_date:             2022-05-12



Tax_payment:            confirmed
Conformity_check:       passed
Date:                   2022-05-10
Sender:                 Beta
Receiver:               Alpha

==> code/policy.txt <==
43175279@2+ and (Manufacturer@1+ or (Supplier@1+ and International@1+))
Customs@A or (43175279@2+ and ((Supplier@1+ and International@1+) or Manufacturer@1+ or (Carrier@1+ and International@1+)))
Customs@A or (43175279@2+ and (Supplier@1+ and International@1+))
43175279@2+ and ((Supplier@2+ and International@1+) or Manufacturer@1+)
Customs@A or (43175279@2+ and ((Supplier@1+ and International@1+) or Manufacturer@1+))
Customs@A or (43175279@2+ and Manufacturer@1+)
